Haar Nuclear Norms with Applications to Remote Sensing Imagery Restoration

Remote sensing image restoration aims to reconstruct missing or corrupted areas within images. To date, low-rank based models have garnered significant interest in this field. This paper proposes a novel low-rank regularization term, named the Haar nuclear norm (HNN), for efficient and effective remote sensing image restoration. It leverages the low-rank properties of wavelet coefficients derived from the 2-D frontal slice-wise Haar discrete wavelet transform, effectively modeling the low-rank prior for separated coarse-grained structure and fine-grained textures in the image. Experimental evaluations conducted on hyperspectral image inpainting, multi-temporal image cloud removal, and hyperspectral image denoising have revealed the HNN's potential. Typically, HNN achieves a performance improvement of 1-4 dB and a speedup of 10-28x compared to some state-of-the-art methods (e.g., tensor correlated total variation, and fully-connected tensor network) for inpainting tasks.

==> TCTV_TC.dat <==
SR	Rank	Prob
0	0	0
0	1	0
0	2	0
0	3	0
0	4	0
0	5	0
0	6	0
0	7	0
0	8	0
0	9	0
0	10	0
0	11	0
0	12	0
0	13	0
0	14	0.1
0	15	0.3
0	16	0.6
0	17	0.5
0	18	0.9
0	19	0.8
0	20	1
0	21	1
0	22	1
0	23	1
0	24	1
0	25	1
0	26	1
0	27	1
0	28	1
0	29	1
1	0	0
1	1	0
1	2	0
1	3	0
1	4	0
1	5	0
1	6	0
1	7	0
1	8	0
1	9	0
1	10	0
1	11	0
1	12	0
1	13	0
1	14	0.1
1	15	0.3
1	16	0.6
1	17	0.5
1	18	0.9
1	19	0.8
1	20	1
1	21	1
1	22	1
1	23	1
1	24	1
1	25	1
1	26	1
1	27	1
1	28	1
1	29	1
2	0	0
2	1	0
2	2	0
2	3	0
2	4	0
2	5	0
2	6	0
2	7	0
2	8	0
2	9	0
2	10	0
2	11	0
2	12	0
2	13	0
2	14	0
2	15	0
2	16	0
2	17	0.1
2	18	0.4
2	19	0.9
2	20	0.8
2	21	0.8
2	22	0.9
2	23	1
2	24	1
2	25	1
2	26	1
2	27	1
2	28	1
2	29	1
3	0	0
3	1	0
3	2	0
3	3	0
3	4	0
3	5	0
3	6	0
3	7	0
3	8	0
3	9	0
3	10	0
3	11	0
3	12	0
3	13	0
3	14	0
3	15	0
3	16	0
3	17	0.1
3	18	0.4
3	19	0.9
3	20	0.8
3	21	0.8
3	22	0.9
3	23	1
3	24	1
3	25	1
3	26	1
3	27	1
3	28	1
3	29	1
4	0	0
4	1	0
4	2	0
4	3	0
4	4	0
4	5	0
4	6	0
4	7	0
4	8	0
4	9	0
4	10	0
4	11	0
4	12	0
4	13	0
4	14	0
4	15	0
4	16	0
4	17	0
4	18	0
4	19	0.1
4	20	0.6
4	21	0.4
4	22	0.7
4	23	1
4	24	1
4	25	1
4	26	1
4	27	1
4	28	1
4	29	1
5	0	0
5	1	0
5	2	0
5	3	0
5	4	0
5	5	0
5	6	0
5	7	0
5	8	0
5	9	0
5	10	0
5	11	0
5	12	0
5	13	0
5	14	0
5	15	0
5	16	0
5	17	0
5	18	0
5	19	0.1
5	20	0.6
5	21	0.4
5	22	0.7
5	23	1
5	24	1
5	25	1
5	26	1
5	27	1
5	28	1
5	29	1
6	0	0
6	1	0
6	2	0
6	3	0
6	4	0
6	5	0
6	6	0
6	7	0
6	8	0
6	9	0
6	10	0
6	11	0
6	12	0
6	13	0
6	14	0
6	15	0
6	16	0
6	17	0
6	18	0
6	19	0
6	20	0
6	21	0.1
6	22	0.1
6	23	0.7
6	24	0.9
6	25	1
6	26	1
6	27	1
6	28	1
6	29	1
7	0	0
7	1	0
7	2	0
7	3	0
7	4	0
7	5	0
7	6	0
7	7	0
7	8	0
7	9	0
7	10	0
7	11	0
7	12	0
7	13	0
7	14	0
7	15	0
7	16	0
7	17	0
7	18	0
7	19	0
7	20	0
7	21	0.1
7	22	0.1
7	23	0.7
7	24	0.9
7	25	1
7	26	1
7	27	1
7	28	1
7	29	1
8	0	0
8	1	0
8	2	0
8	3	0
8	4	0
8	5	0
8	6	0
8	7	0
8	8	0
8	9	0
8	10	0
8	11	0
8	12	0
8	13	0
8	14	0
8	15	0
8	16	0
8	17	0
8	18	0
8	19	0
8	20	0
8	21	0
8	22	0
8	23	0.1
8	24	0.5
8	25	0.9
8	26	0.9
8	27	1
8	28	1
8	29	1
9	0	0
9	1	0
9	2	0
9	3	0
9	4	0
9	5	0
9	6	0
9	7	0
9	8	0
9	9	0
9	10	0
9	11	0
9	12	0
9	13	0
9	14	0
9	15	0
9	16	0
9	17	0
9	18	0
9	19	0
9	20	0
9	21	0
9	22	0
9	23	0.1
9	24	0.5
9	25	0.9
9	26	0.9
9	27	1
9	28	1
9	29	1
10	0	0
10	1	0
10	2	0
10	3	0
10	4	0
10	5	0
10	6	0
10	7	0
10	8	0
10	9	0
10	10	0
10	11	0
10	12	0
10	13	0
10	14	0
10	15	0
10	16	0
10	17	0
10	18	0
10	19	0
10	20	0
10	21	0
10	22	0
10	23	0
10	24	0
10	25	0.5
10	26	0.8
10	27	1
10	28	1
10	29	1
11	0	0
11	1	0
11	2	0
11	3	0
11	4	0
11	5	0
11	6	0
11	7	0
11	8	0
11	9	0
11	10	0
11	11	0
11	12	0
11	13	0
11	14	0
11	15	0
11	16	0
11	17	0
11	18	0
11	19	0
11	20	0
11	21	0
11	22	0
11	23	0
11	24	0
11	25	0.5
11	26	0.8
11	27	1
11	28	1
11	29	1
12	0	0
12	1	0
12	2	0
12	3	0
12	4	0
12	5	0
12	6	0
12	7	0
12	8	0
12	9	0
12	10	0
12	11	0
12	12	0
12	13	0
12	14	0
12	15	0
12	16	0
12	17	0
12	18	0
12	19	0
12	20	0
12	21	0
12	22	0
12	23	0
12	24	0
12	25	0
12	26	0.4
12	27	1
12	28	1
12	29	1
13	0	0
13	1	0
13	2	0
13	3	0
13	4	0
13	5	0
13	6	0
13	7	0
13	8	0
13	9	0
13	10	0
13	11	0
13	12	0
13	13	0
13	14	0
13	15	0
13	16	0
13	17	0
13	18	0
13	19	0
13	20	0
13	21	0
13	22	0
13	23	0
13	24	0
13	25	0
13	26	0.4
13	27	1
13	28	1
13	29	1
14	0	0
14	1	0
14	2	0
14	3	0
14	4	0
14	5	0
14	6	0
14	7	0
14	8	0
14	9	0
14	10	0
14	11	0
14	12	0
14	13	0
14	14	0
14	15	0
14	16	0
14	17	0
14	18	0
14	19	0
14	20	0
14	21	0
14	22	0
14	23	0
14	24	0
14	25	0
14	26	0
14	27	0.7
14	28	1
14	29	1
15	0	0
15	1	0
15	2	0
15	3	0
15	4	0
15	5	0
15	6	0
15	7	0
15	8	0
15	9	0
15	10	0
15	11	0
15	12	0
15	13	0
15	14	0
15	15	0
15	16	0
15	17	0
15	18	0
15	19	0
15	20	0
15	21	0
15	22	0
15	23	0
15	24	0
15	25	0
15	26	0
15	27	0.7
15	28	1
15	29	1
16	0	0
16	1	0
16	2	0
16	3	0
16	4	0
16	5	0
16	6	0
16	7	0
16	8	0
16	9	0
16	10	0
16	11	0
16	12	0
16	13	0
16	14	0
16	15	0
16	16	0
16	17	0
16	18	0
16	19	0
16	20	0
16	21	0
16	22	0
16	23	0
16	24	0
16	25	0
16	26	0
16	27	0.4
16	28	1
16	29	1
17	0	0
17	1	0
17	2	0
17	3	0
17	4	0
17	5	0
17	6	0
17	7	0
17	8	0
17	9	0
17	10	0
17	11	0
17	12	0
17	13	0
17	14	0
17	15	0
17	16	0
17	17	0
17	18	0
17	19	0
17	20	0
17	21	0
17	22	0
17	23	0
17	24	0
17	25	0
17	26	0
17	27	0.4
17	28	1
17	29	1
18	0	0
18	1	0
18	2	0
18	3	0
18	4	0
18	5	0
18	6	0
18	7	0
18	8	0
18	9	0
18	10	0
18	11	0
18	12	0
18	13	0
18	14	0
18	15	0
18	16	0
18	17	0
18	18	0
18	19	0
18	20	0
18	21	0
18	22	0
18	23	0
18	24	0
18	25	0
18	26	0
18	27	0
18	28	0.9
18	29	1
19	0	0
19	1	0
19	2	0
19	3	0
19	4	0
19	5	0
19	6	0
19	7	0
19	8	0
19	9	0
19	10	0
19	11	0
19	12	0
19	13	0
19	14	0
19	15	0
19	16	0
19	17	0
19	18	0
19	19	0
19	20	0
19	21	0
19	22	0
19	23	0
19	24	0
19	25	0
19	26	0
19	27	0
19	28	0.9
19	29	1
20	0	0
20	1	0
20	2	0
20	3	0
20	4	0
20	5	0
20	6	0
20	7	0
20	8	0
20	9	0
20	10	0
20	11	0
20	12	0
20	13	0
20	14	0
20	15	0
20	16	0
20	17	0
20	18	0
20	19	0
20	20	0
20	21	0
20	22	0
20	23	0
20	24	0
20	25	0
20	26	0
20	27	0
20	28	0.3
20	29	1
21	0	0
21	1	0
21	2	0
21	3	0
21	4	0
21	5	0
21	6	0
21	7	0
21	8	0
21	9	0
21	10	0
21	11	0
21	12	0
21	13	0
21	14	0
21	15	0
21	16	0
21	17	0
21	18	0
21	19	0
21	20	0
21	21	0
21	22	0
21	23	0
21	24	0
21	25	0
21	26	0
21	27	0
21	28	0.3
21	29	1
22	0	0
22	1	0
22	2	0
22	3	0
22	4	0
22	5	0
22	6	0
22	7	0
22	8	0
22	9	0
22	10	0
22	11	0
22	12	0
22	13	0
22	14	0
22	15	0
22	16	0
22	17	0
22	18	0
22	19	0
22	20	0
22	21	0
22	22	0
22	23	0
22	24	0
22	25	0
22	26	0
22	27	0
22	28	0.1
22	29	1
23	0	0
23	1	0
23	2	0
23	3	0
23	4	0
23	5	0
23	6	0
23	7	0
23	8	0
23	9	0
23	10	0
23	11	0
23	12	0
23	13	0
23	14	0
23	15	0
23	16	0
23	17	0
23	18	0
23	19	0
23	20	0
23	21	0
23	22	0
23	23	0
23	24	0
23	25	0
23	26	0
23	27	0
23	28	0.1
23	29	1
24	0	0
24	1	0
24	2	0
24	3	0
24	4	0
24	5	0
24	6	0
24	7	0
24	8	0
24	9	0
24	10	0
24	11	0
24	12	0
24	13	0
24	14	0
24	15	0
24	16	0
24	17	0
24	18	0
24	19	0
24	20	0
24	21	0
24	22	0
24	23	0
24	24	0
24	25	0
24	26	0
24	27	0
24	28	0
24	29	1
25	0	0
25	1	0
25	2	0
25	3	0
25	4	0
25	5	0
25	6	0
25	7	0
25	8	0
25	9	0
25	10	0
25	11	0
25	12	0
25	13	0
25	14	0
25	15	0
25	16	0
25	17	0
25	18	0
25	19	0
25	20	0
25	21	0
25	22	0
25	23	0
25	24	0
25	25	0
25	26	0
25	27	0
25	28	0
25	29	1
26	0	0
26	1	0
26	2	0
26	3	0
26	4	0
26	5	0
26	6	0
26	7	0
26	8	0
26	9	0
26	10	0
26	11	0
26	12	0
26	13	0
26	14	0
26	15	0
26	16	0
26	17	0
26	18	0
26	19	0
26	20	0
26	21	0
26	22	0
26	23	0
26	24	0
26	25	0
26	26	0
26	27	0
26	28	0
26	29	1
27	0	0
27	1	0
27	2	0
27	3	0
27	4	0
27	5	0
27	6	0
27	7	0
27	8	0
27	9	0
27	10	0
27	11	0
27	12	0
27	13	0
27	14	0
27	15	0
27	16	0
27	17	0
27	18	0
27	19	0
27	20	0
27	21	0
27	22	0
27	23	0
27	24	0
27	25	0
27	26	0
27	27	0
27	28	0
27	29	1
28	0	0
28	1	0
28	2	0
28	3	0
28	4	0
28	5	0
28	6	0
28	7	0
28	8	0
28	9	0
28	10	0
28	11	0
28	12	0
28	13	0
28	14	0
28	15	0
28	16	0
28	17	0
28	18	0
28	19	0
28	20	0
28	21	0
28	22	0
28	23	0
28	24	0
28	25	0
28	26	0
28	27	0
28	28	0
28	29	1
29	0	0
29	1	0
29	2	0
29	3	0
29	4	0
29	5	0
29	6	0
29	7	0
29	8	0
29	9	0
29	10	0
29	11	0
29	12	0
29	13	0
29	14	0
29	15	0
29	16	0
29	17	0
29	18	0
29	19	0
29	20	0
29	21	0
29	22	0
29	23	0
29	24	0
29	25	0
29	26	0
29	27	0
29	28	0
29	29	1

